A Fractal Dirac Eigenvalue Problem: Spectral Properties and Numerical Examples

In this paper, we study a Dirac boundary value problem where the operator is considered with a derivative of order $\alpha \in (0, 1]$, known as the $F^{\alpha}$-derivative. We prove some spectral properties of eigenvalues and eigenfunctions and present numerical examples to demonstrate the practical implications of our approach.

==> Ex1_Fractal/eigenvalues.txt <==
Method: classical, Alpha: None
Eigenvalue 1: 0.347524
Eigenvalue 2: 1.176747
Eigenvalue 3: 2.05597
Eigenvalue 4: 3.020643

Method: fractal, Alpha: 0.8
Eigenvalue 1: 0.4134
Eigenvalue 2: 1.438434
Eigenvalue 3: 2.566015

Method: fractal, Alpha: 0.9
Eigenvalue 1: 0.378385
Eigenvalue 2: 1.301643
Eigenvalue 3: 2.296227

Method: fractal, Alpha: 1.0
Eigenvalue 1: 0.347685
Eigenvalue 2: 1.176925
Eigenvalue 3: 2.05604
Eigenvalue 4: 3.020692



==> Ex2_Fractal/eigenvalues.txt <==
Method: classical, Alpha: None
Eigenvalue 1: 1.544759

Method: fractal, Alpha: 0.8
Eigenvalue 1: 1.516625

Method: fractal, Alpha: 0.9
Eigenvalue 1: 1.530339

Method: fractal, Alpha: 1.0
Eigenvalue 1: 1.544186



==> Ex3_Fractal/eigenvalues.txt <==
Method: classical, Alpha: None
Eigenvalue 1: 0.148677
Eigenvalue 2: 0.458639
Eigenvalue 3: 0.865004
Eigenvalue 4: 1.452401
Eigenvalue 5: 2.170184
Eigenvalue 6: 2.965759

Method: fractal, Alpha: 0.8
Eigenvalue 1: 0.210897
Eigenvalue 2: 0.644622
Eigenvalue 3: 1.301299
Eigenvalue 4: 2.201887

Method: fractal, Alpha: 0.9
Eigenvalue 1: 0.175896
Eigenvalue 2: 0.542309
Eigenvalue 3: 1.057334
Eigenvalue 4: 1.790641
Eigenvalue 5: 2.656072

Method: fractal, Alpha: 1.0
Eigenvalue 1: 0.148792
Eigenvalue 2: 0.458986
Eigenvalue 3: 0.865601
Eigenvalue 4: 1.453235
Eigenvalue 5: 2.171232
Eigenvalue 6: 2.966991


